Renormalisation of Fermionic Cellular Automata

We present an exact renormalisation scheme for fermionic cellular automata on hypercubic lattices. By grouping neighbouring cells into tiles and selecting subspaces within them, multiple evolution steps on the original system correspond to a single step of an effective automaton acting on the subspaces. We derive a necessary and sufficient condition for renormalisability and fully characterise the renormalisation flow for two-cell tiles and two time steps of nearest-neighbour fermionic automata on a chain of spinless modes, identifying all fixed points.

==> Renormalisation_of_fermionic_cellular_automata/figures/G.tikz <==
\begin{tikzpicture}
\draw[black]  (\bitdistance+\bitsize,1.5+2*\hdist)--(\bitdistance+\bitsize,2*\nhdist);
\draw[black]  (0,1.5+2*\hdist)--(0,2*\nhdist);
\node[Cif] at (\bitsize+\transfoffset,0.5*\nhdist) {$C_\phi$};
\node[U] at (0,0) {$U$};
\node[U] at (\bitdistance+\bitsize,0) {$U$};
\node[Cif] at (\bitsize+\transfoffset,0.5*\hdist) {$C_\phi$};
\end{tikzpicture}

==> Renormalisation_of_fermionic_cellular_automata/figures/Gfig.tikz <==
\begin{tikzpicture}
\draw[black]  (\bitdistance+\bitsize,1)--(\bitdistance+\bitsize,-1);
\draw[black]  (0,1)--(0,-1);
\node[G] at (\bitsize+\transfoffset,0) {$\mathcal{G}$};
\end{tikzpicture}

==> Renormalisation_of_fermionic_cellular_automata/figures/Ggen.tikz <==
\begin{tikzpicture}
\draw[black]  (\bitdistance+\bitsize,1.5)--(\bitdistance+\bitsize,-1.5);
\draw[black]  (0,1.5)--(0,-1.5);
\node[M2] at (\bitsize+\transfoffset,-0.75) {$\mathcal{M}_2$};
\node[M1] at (\bitsize+\transfoffset,0.75) {$\mathcal{M}_1$};
\end{tikzpicture}

==> Renormalisation_of_fermionic_cellular_automata/figures/LR.tikz <==
\begin{tikzpicture}[baseline=(O.base)]
\node (O) at (0,0) {};
\node[LR] at (\bitsize+\transfoffset,0) {\LR};
\node[LR] at (\bitsize+\transfoffset+\transfdistance,0) {\LR};
\node[G] at (\bitsize+\transfoffset+\transfsize*0.5,\hdist) {$\mathcal{G}$};
\end{tikzpicture}

==> Renormalisation_of_fermionic_cellular_automata/figures/M2fork.tikz <==
\begin{tikzpicture}
\draw[black]  (\bitdistance+\bitsize,1.5)--(\bitdistance+\bitsize,-1);
\draw[black]  (0,1.5)--(0,-1);
\node[Mswap] at (\bitsize+\transfoffset,0) {$\mathcal{S}(X, Y)$};
\node[U] at (0,\hdist*0.5) {$\mathcal U$};
\node[U] at (\bitdistance+\bitsize,\hdist*0.5) {$\mathcal{U}$};
\end{tikzpicture}

==> Renormalisation_of_fermionic_cellular_automata/figures/MSwap.tikz <==
\begin{tikzpicture}
\draw[black]  (\bitdistance+\bitsize,1)--(\bitdistance+\bitsize,-1);
\draw[black]  (0,1)--(0,-1);
\node[Mswap] at (\bitsize+\transfoffset,0) {$S(\m X, \m Y)$};
\end{tikzpicture}

==> Renormalisation_of_fermionic_cellular_automata/figures/Margact2.tikz <==
\begin{tikzpicture}[baseline=(O.base)]
\node (O) at (0,\hdist) {};
\foreach \t in {0,...,3}{
\draw[black]  (\bitdistance*\t+\bitsize*\t,0) --  (\bitdistance*\t+\bitsize*\t,4*\hdist) ;
}
\node[LRbit]  at (\bitsize+\transfoffset+\transfdistance*0.5,0)   {};

\foreach \t in{0,...,1}{
\node[M2] at (\bitsize+\transfoffset-\transfsize*0.5+\transfdistance*\t,\hdist) {$M_2$};
}

\end{tikzpicture}

==> Renormalisation_of_fermionic_cellular_automata/figures/NewDiff.tikz <==
\begin{tikzpicture}
\foreach \t in  {1,...,2}{
%\draw[black]  (\bitdistance*\t+\bitsize*\t,-1) -- (\bitdistance*\t+\bitsize*\t, -\bitsize*0.5-2pt) ;
\draw[black]  (\bitdistance*\t+\bitsize*\t,1) -- (\bitdistance*\t+\bitsize*\t, \bitsize*0.5+2pt) ;
\node[bit]  at (\bitdistance*\t+\bitsize*\t,0)   {};
}
\node[LR] at (\bitsize+\transfoffset+\transfdistance*0.5,0) {\LRbar};
\end{tikzpicture}

==> Renormalisation_of_fermionic_cellular_automata/figures/Pichain.tikz <==
\begin{tikzpicture}[baseline=(O.base)]
\node (O) at (0,2*\hdist) {};
\foreach \t in  {0,...,5}{
\draw[black]  (\bitdistance*\t+\bitsize*\t,10*\hdist) -- (\bitdistance*\t+\bitsize*\t, \bitsize*0.5+2pt) ;
%\node[bit]  at (\bitdistance*\t+\bitsize*\t,0)   {};
}
\foreach \t in {0,...,2}{
\node[pi] at (\bitsize+\transfoffset+\transfdistance*\t,0) {$\Pi$};
}

\end{tikzpicture}

==> Renormalisation_of_fermionic_cellular_automata/figures/Pichainprime.tikz <==
\begin{tikzpicture}[baseline=(O.base)]
\node (O) at (0,2*\hdist) {};
\foreach \t in  {0,...,5}{
\draw[black]  (\bitdistance*\t+\bitsize*\t,10*\hdist) -- (\bitdistance*\t+\bitsize*\t, \bitsize*0.5+2pt) ;
%\node[bit]  at (\bitdistance*\t+\bitsize*\t,0)   {};
}
\foreach \t in {0,...,2}{
\node[pi] at (\bitsize+\transfoffset+\transfdistance*\t,0) {$\Pi'$};
}

\end{tikzpicture}

==> Renormalisation_of_fermionic_cellular_automata/figures/Piseparated.tikz <==
\begin{tikzpicture}
\foreach \t in  {1,...,2}{
\draw[black]  (\bitdistance*\t+\bitsize*\t,1) -- (\bitdistance*\t+\bitsize*\t, \bitsize*0.5+2pt) ;
%\node[bit]  at (\bitdistance*\t+\bitsize*\t,0)   {};
}
\node[LR] at (\bitsize+\transfoffset+\transfdistance*0.5,0) {\LR};
\end{tikzpicture}

==> Renormalisation_of_fermionic_cellular_automata/figures/Rdnew.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, -0.65) {};
		\node [style=none] (1) at (1, -0.65) {};
		\node [style=none] (2) at (0, 0.35) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Renormalisation_of_fermionic_cellular_automata/figures/RightG.tikz <==
\begin{tikzpicture}
\foreach \t in  {0,...,5}{
\draw[black]  (\bitdistance*\t+\bitsize*\t,3*\hdist) -- (\bitdistance*\t+\bitsize*\t, \bitsize*0.5+2pt) ;
\node[bit]  at (\bitdistance*\t+\bitsize*\t,0)   {};
}
\foreach \t in {0,...,2}{
\node[LR] at (\bitsize+\transfoffset+\transfdistance*\t,0) {\LR};
\node[G] at (\bitsize+\transfoffset+\transfdistance*\t,\hdist) {$G^\dag$};
}


\end{tikzpicture}

==> Renormalisation_of_fermionic_cellular_automata/figures/Rnew.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0.35) {};
		\node [style=none] (1) at (1, 0.35) {};
		\node [style=none] (2) at (0, -0.65) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Renormalisation_of_fermionic_cellular_automata/figures/U.tikz <==
\begin{tikzpicture}\draw (0,-1)--(0,1);
 \node[U] (0,-0.25) {$U$};
\end{tikzpicture}

==> Renormalisation_of_fermionic_cellular_automata/figures/def2.tikz <==
\begin{tikzpicture}
\draw[black]  (\bitdistance+\bitsize,1)--(\bitdistance+\bitsize,-1);
\draw[black]  (0,1)--(0,-1);
\node[Cif] at (\bitsize+\transfoffset,0) {$\mathcal C_\phi$};
\end{tikzpicture}

==> Renormalisation_of_fermionic_cellular_automata/figures/newM2.tikz <==
\begin{tikzpicture}
\draw[black]  (\bitdistance+\bitsize,1.5)--(\bitdistance+\bitsize,-1.5);
\draw[black]  (0,1.5)--(0,-1.5);
\end{tikzpicture}



==> Renormalisation_of_fermionic_cellular_automata/sample.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]
\usetikzlibrary {arrows.meta}
\usetikzlibrary{%
    decorations.pathreplacing,%
    decorations.pathmorphing,%
    arrows,
    arrows.meta,
    positioning,
    calc,
    shapes,
    shadows,
    shapes.geometric
    }
    
\tikzset{
  bit/.style={
  rectangle,
  minimum height=0.4cm,
  minimum width=0.4cm,
  draw=black,
  line width=1pt
  }
}
\tikzstyle{new edge style 0}=[-, fill=white, draw={rgb,255: red,249; green,20; blue,0}]
\tikzstyle{new edge style 1}=[-, fill=black]
\tikzstyle{new edge style 2}=[-, fill={rgb,255: red,255; green,247; blue,0}, draw={rgb,255: red,162; green,164; blue,60}]
\tikzstyle{new edge style 3}=[-, fill={rgb,255: red,131; green,131; blue,131}]
\tikzstyle{new edge style 4}=[-, fill={rgb,255: red,0; green,209; blue,255}, draw={rgb,255: red,49; green,57; blue,208}]


==> figures/G.tikz <==
\begin{tikzpicture}
\draw[black]  (\bitdistance+\bitsize,1.5+2*\hdist)--(\bitdistance+\bitsize,2*\nhdist);
\draw[black]  (0,1.5+2*\hdist)--(0,2*\nhdist);
\node[Cif] at (\bitsize+\transfoffset,0.5*\nhdist) {$C_\phi$};
\node[U] at (0,0) {$U$};
\node[U] at (\bitdistance+\bitsize,0) {$U$};
\node[Cif] at (\bitsize+\transfoffset,0.5*\hdist) {$C_\phi$};
\end{tikzpicture}

==> figures/LR.tikz <==
\begin{tikzpicture}[baseline=(O.base)]
\node (O) at (0,0) {};
\node[LR] at (\bitsize+\transfoffset,0) {\LR};
\node[LR] at (\bitsize+\transfoffset+\transfdistance,0) {\LR};
\node[G] at (\bitsize+\transfoffset+\transfsize*0.5,\hdist) {$\mathcal{G}$};
\end{tikzpicture}

==> figures/Margact2.tikz <==
\begin{tikzpicture}[baseline=(O.base)]
\node (O) at (0,\hdist) {};
\foreach \t in {0,...,3}{
\draw[black]  (\bitdistance*\t+\bitsize*\t,0) --  (\bitdistance*\t+\bitsize*\t,4*\hdist) ;
}
\node[LRbit]  at (\bitsize+\transfoffset+\transfdistance*0.5,0)   {};

\foreach \t in{0,...,1}{
\node[M2] at (\bitsize+\transfoffset-\transfsize*0.5+\transfdistance*\t,\hdist) {$M_2$};
}

\end{tikzpicture}

==> figures/Rdnew.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, -0.65) {};
		\node [style=none] (1) at (1, -0.65) {};
		\node [style=none] (2) at (0, 0.35) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/RightG.tikz <==
\begin{tikzpicture}
\foreach \t in  {0,...,5}{
\draw[black]  (\bitdistance*\t+\bitsize*\t,3*\hdist) -- (\bitdistance*\t+\bitsize*\t, \bitsize*0.5+2pt) ;
\node[bit]  at (\bitdistance*\t+\bitsize*\t,0)   {};
}
\foreach \t in {0,...,2}{
\node[LR] at (\bitsize+\transfoffset+\transfdistance*\t,0) {\LR};
\node[G] at (\bitsize+\transfoffset+\transfdistance*\t,\hdist) {$G^\dag$};
}


\end{tikzpicture}

==> figures/Rnew.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0.35) {};
		\node [style=none] (1) at (1, 0.35) {};
		\node [style=none] (2) at (0, -0.65) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/U.tikz <==
\begin{tikzpicture}\draw (0,-1)--(0,1);
 \node[U] (0,-0.25) {$U$};
\end{tikzpicture}

==> figures/newM2.tikz <==
\begin{tikzpicture}
\draw[black]  (\bitdistance+\bitsize,1.5)--(\bitdistance+\bitsize,-1.5);
\draw[black]  (0,1.5)--(0,-1.5);
\end{tikzpicture}


